Gamma-ray burst detection with Poisson-FOCuS and other trigger algorithms

We describe how a novel online changepoint detection algorithm, called Poisson-FOCuS, can be used to optimally detect gamma-ray bursts within the computational constraints imposed by miniaturized satellites such as the upcoming HERMES-Pathfinder constellation. Poisson-FOCuS enables testing for gamma-ray burst onset at all intervals in a count time series, across all timescales and offsets, in real-time and at a fraction of the computational cost of conventional strategies. We validate an implementation with automatic background assessment through exponential smoothing, using archival data from Fermi-GBM. Through simulations of lightcurves modeled after real short and long gamma-ray bursts, we demonstrate that the same implementation has higher detection power than algorithms designed to emulate the logic of Fermi-GBM and Compton-BATSE, reaching the performances of a brute-force benchmark with oracle information on the true background rate, when not hindered by automatic background assessment. Finally, using simulated data with different lengths and means, we show that Poisson-FOCuS can analyze data twice as fast as a similarly implemented benchmark emulator for the historic Fermi-GBM on-board trigger algorithms.

==> review_letter.txt <==

# Response to the reviewers

We thank the editor and the reviewers for the time they dedicated to our work and for their feedback. We tried our best to tackle your concerns, both in the paper's corpus and through this document. We are happy with the result and believe that the paper has benefited greatly from these efforts.
Changes in the paper are marked with a bold font. All these changes are documented also in this document. A number of typos and grammar errors were also fixed. These minor corrections were not highlighted in the text.
A version of the manuscript with no line numbers nor boldface corrections is provided in the LaTeX source archive (`main.tex`).
We added minimal formatting to this document to allow it to be displayed in a Markdown editor for improved readability (e.g., copy-pasting to https://stackedit.io).  


## Referee's comments:

### Comment 1. 
_Specifically, some field-specific terminology to algorithms is used (i.e. 'oracle information') which many astronomers may not be immediately familiar with. I suggest a read to ensure these terms are defined._

The term was indeed not defined in the paper. We added a sentence to the introduction (lines 163-164) explicitly stating what we mean with "oracle information". We avoided providing a precise (and lengthy..) definition of an oracle machine in favor of an operative description of the concept.


### Comment 2. 
_L110-119 could use more references_

We added references to CUSUM and Graham's scan at lines 127 and 130. One sentence (previously at lines 115-118) was slightly revised to improve clarity and moved a few lines above its previous location.


### Comment 3.
_L169-184 - I suggest a schematic image to display what is going on here. I am generally familiar with the definition of overlapping source intervals and it still took me some time to understand. It would help make it accessible to more scientists._

We explored different options, but ultimately, we could not create an image that met both the reviewer's request and our standards. We found all these pictures ugly and partially informative. Nevertheless, we are committed to the clarity of the paper and made our best efforts to address this concern. We improved the writing of the paragraph in question (lines 190-211) making it more straightforward. In the same paragraph, we added a reference to Fig. 1 and modified the figure's caption to explicitly use the interval notation ({i, h}), which we introduced in Section 2. These changes should provide the reader with enough information and cues to form an intuitive understanding of our formalism, and to visualize it. We hope that the reviewer and editor can find these adjustments satisfactory, but we remain open to further work on our solution if deemed necessary.


### Comment 4.
_Table 1 caption discussed F5 but this is not in the table._

The reference to $F_5$ was erroneous and has been removed. A reference to Appendix A, where the algorithms are detailed, was added to the caption of Tab 1. The caption of Tab. 2 was also slightly changed: presently we refer the reader to the caption of Tab. 1, which is similiarly structured, avoiding repetitions between the tables.


_Running the algorithm over 1 week of Fermi-GBM data is very enlightening. I would suggest repeating the approach for several 1 week periods at different times during the mission. E.g. between 2013 (the start of continuous time-tagged event data, necessary for the test) and now. The times should be selected to ensure they are run over varying contributions from astrophysical but non-GRB sources. In particular, testing the algorithm over times of both low and high solar activity would be very beneficial. I am mostly concerned with the rates of false positives (though these seem to be controllable given the lack of 1 in 1 week of data)._

We repeated the tests over Fermi-GBM data for two extra weeks, one occurring during a period of low solar activity and the other occurring during a period of high solar activity. We added two paragraphs discussing the results of these tests to Sec. 4 (lines 908-947).  The original paragraph was modified to match the style of these additions (lines 851-853, 875-885, 890-897).  We also added a table (Tab. 4) to the appendix reporting on 16 events detected during the period of high solar activity with no counterparts in the official GBM catalogs. These events are not immediately identifiable as false detections: the associated transients are easy to spot and are observed concurrently over multiple energy ranges and detectors, with similar lightcurves and rise times. Due to their frequency and timings---many events are clustered over a few hours, when also intense solar flares occurred--- we believe most of these events to be of solar origin. We found no comparable events during the period of low solar activity.
A few sentences were updated to reflect these changes in other sections of the paper (introduction, lines 175-184; conclusions, line 970).  In the introduction, the order in which these tests are presented was changed to reflect the actual order in which they are laid out in the text.
We updated the [zenodo repository](https://doi.org/10.5281/zenodo.10034655) to host the new datasets so that our claims that "all code and data is made available" still holds. The github repository was updated too, reflecting these changes. There, we uploaded annotated logs for all the runs, as well as [plots](https://github.com/peppedilillo/grb-trigger-algorithms/tree/main/grb-trigger-algorithms/real_data/plots) for all the transients with no counterparts in the official catalogs discovered during the period of high solar activity. The code base was also uploaded to Zenodo for time-proof storage and a reference was added to the code availability section, line 998.

### Comment 6.

_My last comment is somewhat subtle. The Fermi-GBM processor is ~20 years old (I believe the GBM flight software runs on TSC695F 32-bit Sparc Processor (microchip.com), but I am not certain). I suspect this is at least an order of magnitude less capable than what is available to cubesats, despite the cost of Fermi. The GBM flight processor handles numerous simultaneous trigger algorithms (here referring to the combinations of energy range and source intervals considered), on-board localization of events, and (I suspect) a larger overall bandwidth of data given the larger size of GBM to most cubesat instruments. This is possible due to careful optimization of the flight software itself, but also to a number of approximations. If memory serves, the sigma calculation for Fermi-GBM is something like SNR = (total - background) / sqrt(background). I.e., it is invalid for triggers near the trigger threshold. This is compensated for by empirically determining the threshold value for the simultaneously running algorithms, to balance the purity of the sample and the rate of downlinked triggers. I am also not aware of a publication that describes these details.
Thus, I think this manuscript does not directly compare the two implementations (largely because the GBM information is not available to the authors). I.e. the implemented Fermi-GBM algorithm is significantly more efficient computationally than the proxy the authors here develop. However, I do not think this is a problem. I see the manuscript as working out the optimal algorithm that can be run in cubesats, which is clearly superior to the historic algorithm method. As a specific recommendation I suggest altering L14 from 'efficiently and accurately' to 'optimally', where optimal is explained in the text. Then L23-25 I suggest altering the statement "can analyze data twice as fast as a similarly-implemented benchmark emulator of the historic on-board trigger algorithms". Possibly statements in the text should be similarly altered._

We thank the reviewer for his insightful comment: it addressed many curiosities we had regarding the Fermi-GBM's algorithm and OBC! We agree on making clear that the benchmark is not the routine actually implemented by Fermi-GBM. To address this point we changed text at lines 24-25, 171-172, 742-743, 832-834, 965-967. A remark paragraph was added to the end of the section discussing the results of the computational test, at lines 842-848. 
We modified the abstract (line 14) to simply say that the algorithm is "optimal" and added a sentence to define what we mean with this expression at lines 419-422. We slightly improved the discussion of the computational costs of Poisson-FOCuS at lines 596-597 and 605-609.


## Statistics Editor

### Comment A. 
_Are these methods competitive with, or even better than, the authors' FOCuS algorithm for high sensitivity to GRBs at low-computation expense?_

#### Comment A.a. 
_Overdispersion tests of `count data' (i.e. binned) as discussed in Hilbe (2014). They are computationally trivial._

We agree that there are many simple tests that can be applied to a single set of binned count data to test whether the rate of events has increased. However, whilst performing one test is computationally trivial, we do not know when the GRB has started, so at each time $t$ we need to (ideally) perform a large number of tests to account for all possible start points. A naive approach of trying all bin widths is computationally infeasible, and trying a small set of bin widths can lose power if the true start time does not match with any of the bin widths we are using. The contribution of the FOCuS algorithm is that, at time $t$ or for each end-time for the GRB, it enables us to test all bin widths but in a clever/computationally efficient way — as we can use information from previous iterations to vastly reduce the bins we need to consider as the other bin widths can never be optimal given the data we have seen so far. 

These things considered, the z-score test, as discussed by Feigelson (2022) and Hilbe (2014), is not directly comparable to Poisson-FOCuS. In principle, one could perform this test in the `curve_max` computation, effectively replacing the computations of Eq. 1. However, a robust application of the z-score test requires the data set to be large (Hilbe, 2014), which is generally not the case when testing small bin widths. While the convergence to $\chi^2$ of the likelihood ratio statistics discussed in Section 2.3 ("deviance goodness of fit test" in Feigelson (2022) and Hilbe (2014)) also requires the sample size to be large, the approximation holds well and provides conservative estimates (i.e., smaller type I error rate) even when testing few counts or when the background rate is small. While this approach still requires the computation of one logarithm, it provides a good enough compromise between reliability and efficiency. 
Tests for over-dispersed data are generally performed based on negative-binomial models for the count data. 
If the over-dispersion parameter is known, another approach would be to fully adapt FOCuS to such a setting, as FOCuS works for one-parameter exponential family distributions — see Ward et al. (2023). In practice, our analysis of GBM data and of the data gathered during the calibration of the HERMES detectors didn't justify such a change.
We added a few lines (414-419) mentioning the applicability of the algorithm to data from other distributions. References to Hilbe (2014) and Feigelson (2022) were added at lines 371-374.


#### Comment A.b. 
_The need to use the Skellam distribution (Wikipedia), rather than Poisson distribution, for count data with background counts subtracted. This immediately would change trigger thresholds._

FOCuS could be adapted to work with the Skellam distribution (see the answer to Comment A.a). This would indeed be useful for an instrument capable of measuring background counts but is not pertinent to our setting. We do not observe such data: all we observe are the total counts. This is the case for most GRB monitor instruments, such as Fermi-GBM or HERMES. Given the background rates---which often must be forecasted from past measurements (cf. Appendix C) and are not Poisson distributed---our test is equivalent to a likelihood-ratio test for an increase in the rate based on the data we observe, and thus inherits the optimality properties of the likelihood ratio test.


#### Comment A.c. 
_Using the Wald (1945) sequential probability ratio test that likes at the foundation of statistical sequential analysis. It was re-discovered for gamma-ray astronomy by Belanger (2013)._

FOCuS is based on an extension of the recursion of E.S. Page which itself is based on the ideas of Wald’s SPRTs, see for example Page (1954) or Lucas (1985). Hence, our technique can be viewed as an approach for performing such a test — but in a computationally efficient manner and, as compared to the method of Page which assumes the intensity of the GRB to be known, allowing for all possible intensities. 
We remark that, on its own, Wald's SPRT does not solve the same problem tackled by FOCuS. This is clearly addressed in Belanger (2013), which in Section 3.1 mentions:

> "Therefore, the time between iterations must be chosen to ensure optimal sensitivity to timescales relevant to the problem. If there are several, the solution is to run multiple procedures in parallel, each with a different characteristic timescale."

FOCuS provides an automatic solution to this issue. It avoids the need of running multiple, pre-defined procedures since, at each algorithm iteration, only the (few) timescales worth a test are considered. Of these, on average, only one is tested. We added references to Wald (1954) and Belanger (2013) at lines 403-405. 

#### Comment A.d. 
_The Poisson single and multiple change point model. The multiple model is called `Bayesian Blocks' in astronomy as developed by Scargle with Matlab implementation, but it has independently been implemented by Chib (1998). This latter approach is implemented in the function MCMCpoissonChange in CRAN package MCMCpack within the R statistical software environment. It is used in a recent search for flares in faint Chandra sources (Getman+ 2021). The single point model, perhaps sufficient for GRB detection, is much simpler to compute than the full model._

We agree that these are interesting approaches, with the difference from what we propose being that they are Bayesian. Whether they are statistically better than the likelihood ratio approach we take would likely depend on how accurate any prior information is. However, these methods suffer from a computational challenge in that the cost of calculating the posterior distribution is substantially greater than the cost of FOCuS. 
Even with models not requiring MCMC, such as Bayesian Blocks, one still needs to calculate quantities for all possible start points of the GRB. This is prohibitive in our online setting and results in an algorithm with the same cost complexity of an online exhaustive search. Even if we bound the maximum size of a GRB to $T$ seconds, say; if we measure counts every $\tau$ seconds, this corresponds to $t = T/\tau$ possible start times of the anomaly. By comparison, using its pruning ideas, FOCuS performs on average one likelihood-ratio test for all these possible start times.
In Scargle (2013) this problem is discussed in section 4.3 (Real-time Analysis: Triggers):

>  "In practice there can be a slight complication for a continuously accumulating data stream, since the $N^2$ dependence of the computing time may eventually make the computations unfeasible. A simple countermeasure is to analyze the data in asliding window of moderate size—large enough to capture the desired changes but not so large that the computations take too long."

We added a paragraph on the Bayesian Blocks technique to the introduction (lines 94-103).
The methods that use MCMC, such as Utazi (2017), are even less practicable for our on-line setting as we would need to re-run the MCMC algorithm every time we obtain a new observation (i.e. $\sim 1/\tau$ times per second).


#### Comment A.e.
_A statistical approach for identifying change points in both time and energy developed by Wong+ (2016)._

Even abandoning exact combinatorics optimization in favor of a grid search an online implementation of the algorithm would require, at a minimum and for each iteration, 1. to evaluate the minimum description length criterion (equation 13) for a model with no changes; and 2. to compare it with the maximum MDL achieved over all possible models with one changepoint. The situation is in other words similar to the one already discussed for Bayesian Blocks, with the extra complication of having to consider possible changes over the energy domain. 
This said, we believe the paper is very interesting, as is the topic of multi-dimensional changepoint detection for astrophysics, and we thank the reviewer for directing us to it. Adapting such a technique to the online setting, on the other hand, is far from trivial and poses a challenge worthy of its own research. 
We added an hint towards this direction to the conclusions, at lines 985-994.

### Comment B.
_The authors' FOCuS algorithm 'builds upon the classic CUSUM technique' (line 358). But Feigelson+ found CUSUM was ineffective for high-energy astronomy because it is designed for discriminating a slow rise in event rates rather than a sudden rise. The authors must discuss this issue._

Unfortunately, across literature there are various definitions of CUSUM statistics and ways of using them.
We investigated and experimented with the test used in Feigelson (2021), see pag. 6 of the [CPAT's package documentation](https://cran.r-project.org/web/packages/CPAT/CPAT.pdf). This sort of non-parametric test has the problem that it tends to lose power the later transients happen, see for example Horvath et al. (2020) or Kirch (2018). This is due to the test averaging partial sums after the change against partial sums from all data observed prior the change. Hence, the later the transient happens, the more it must be sustained for the change to be detected. 
A technique known as Page-CUSUM (Kirch, 2018) solves this problem accounting for all possible lower bounds to the partial sums. The problem with this technique is that it is not online: naive applications would require recomputing from scratch each time a new count is added to the time series. Another solution requires providing a reference parameter in advance, representing the intensity of the change. This is in the spirit of the original, parametric CUSUM scheme by Page (1954). The problem with this solution is that it loses power if the transient intensity (brightness, in our astrophysical setting) does not match the reference value--akin to conventional algorithms losing power when the timescale of the test does not match that of the search. FOCuS offers a way to perform the Page-CUSUM test efficiently in an online setting, by effectively testing over all the possible intensity parameters.
In Fig. 1 of Romano et al. (2023) the difference between the trigger times of non-parametric CUSUM and Page-CUSUM is depicted for datasets with different transient onset time: while trigger from non-parametric CUSUM arrives late if the transients is delayed, Page-CUSUM quickly detects the change regardless of the transient's timing.


### Comment C. 
_A problem with traditional algorithms (lines 168-195) is the need to choose parameters with inadequate mathematical or astrophysical guidance: bin duration \tau, t intervals to consider, choices on how to measure background counts B_t, and the trigger threshold T. Whatever assumptions are made, some GRBs will be ignored and/or some false triggers will occur. The authors should discuss whether their FOCuS procedure avoids the need for, or a procedure for estimating, these parameters._

The bin duration $\tau$ should be chosen shorter than the shortest transients which must be detected, but not too short to compromise false detection rates. This choice predates that of a particular algorithm and its parametrization. 
FOCuS does not need to specify the duration of the intervals to test (other than it can be helpful to specify a largest bin for a GRB) — as it tests all possible interval lengths.
It does need estimates for the background rate. One can use different approaches for this purpose, which we discuss to length in Appendix C. As with any statistical testing procedure, it also needs a threshold — and the choice of this trade-offs potential false positives against possible loss of power. The best choice depends on the specific application and must take into account the cost of a false detection, as well as the data frequency. Similar considerations hold for the optional parameter $\mu_{min}$.
We added a new paragraph discussing the choice of the bin size and thresholds parameters at lines 384-398, and improved our discussion of the $\mu_{min}$ cut at lines 635 and 647-661.


## Other changes
* We added a warning note on inputting bad background values to Poisson-FOCuS (lines 534-538)
* We removed the citation to Campana (2020) from Appendix B, as this was redundant with Campana (2013), which is cited in the same section.
* The form of a few lines was improved without changes to the content (lines 85-88, 118-123, 294, 347-350, 1137).
* A few bibliography entries were improved.
* The order of the appendix sections was revised to meet the order they are presented in the text.


# Bibliography

* Horváth, L., Miller, C., & Rice, G. (2020). A new class of change point test statistics of Rényi type. Journal of Business & Economic Statistics, 38(3), 570-579.
* Kirch, C., & Weber, S. (2018). Modified sequential change point procedures based on estimating functions.
* Lucas, J. M. (1985). Counted data CUSUM's. Technometrics, 27(2), 129-144.
* Page, E. S. (1954). Continuous inspection schemes. Biometrika, 41(1/2), 100-115.
* Romano, G., Eckley, I. A., Fearnhead, P., & Rigaill, G. (2023). Fast online changepoint detection via functional pruning CUSUM statistics. Journal of Machine Learning Research, 24, 1-36.
* Scargle, J. D., Norris, J. P., Jackson, B., & Chiang, J. (2013). Studies in astronomical time series analysis. VI. Bayesian Block representations. The Astrophysical Journal, 764(2), 167.
* Utazi, C. E. (2017). Bayesian Single Changepoint Estimation in a Parameter‐driven Model. Scandinavian Journal of Statistics, 44(3), 765-779.
* Ward, K., Romano, G., Eckley, I., & Fearnhead, P. (2023). A Constant-per-Iteration Likelihood Ratio Test for Online Changepoint Detection for Exponential Family Models. arXiv preprint arXiv:2302.04743.

